A Separation Principle for Cooperative Multi-Agent Reinforcement Learning

We study cooperative multi-agent reinforcement learning (MARL) problems in which agents evolve under decoupled noisy dynamics but share a population objective. A canonical example is a mobility operator that orchestrates a fleet of vehicles to meet customer demand. The stochastic and time-varying nature of these problems calls for learning approaches, yet existing MARL algorithms do not scale: learning assignment and routing jointly over the full state-action space becomes prohibitive as the number of agents grows. Formulating the problem over the space of probability measures, we prove a separation principle: the population cost-to-go function is upper bounded by an optimal transport problem whose transportation cost is the target-conditioned single-agent cost-to-go function. This simplifies the multi-agent problem to learning a single-agent policy and coordinating the agents via optimal transport. Building on this principle, we introduce SALT (Separation-based Assignment and Learning via optimal Transport), a family of algorithms that learn a target-conditioned single-agent policy using any standard reinforcement learning algorithm, and then coordinate the agents via optimal transport. Since learning occurs at the single-agent level, SALT scales to fleet sizes where MARL baselines become intractable and transfers without retraining to fleet sizes unseen during training. In a vehicle-delivery experiment on the southern Manhattan road network, where MARL baselines are computationally prohibitive, SALT improves travel time by 15-21% over a shortest-path routing heuristic. In stochastic grid worlds, SALT reduces average travel times by 23-61% relative to MARL baselines and scales to population sizes where these methods fail.

==> figures/pair_frequency_transfer.csv <==
row,fleet_index,fleet_size,t20_x,t5_x,t20_low_share,t20_mid_share,t20_high_share,t20_low_mid_share,t20_total_share,t20_completion_mean,t20_completion_p05,t20_completion_p95,t5_low_share,t5_mid_share,t5_high_share,t5_low_mid_share,t5_total_share,t5_completion_mean,t5_completion_p05,t5_completion_p95,t20_n1_x,t20_n1_mean,t20_n1_min,t20_n1_max,t20_n1_errminus,t20_n1_errplus,t20_n5_x,t20_n5_mean,t20_n5_min,t20_n5_max,t20_n5_errminus,t20_n5_errplus,t20_n10_x,t20_n10_mean,t20_n10_min,t20_n10_max,t20_n10_errminus,t20_n10_errplus,t20_n20_x,t20_n20_mean,t20_n20_min,t20_n20_max,t20_n20_errminus,t20_n20_errplus,t20_n50_x,t20_n50_mean,t20_n50_min,t20_n50_max,t20_n50_errminus,t20_n50_errplus,t5_n1_x,t5_n1_mean,t5_n1_min,t5_n1_max,t5_n1_errminus,t5_n1_errplus,t5_n5_x,t5_n5_mean,t5_n5_min,t5_n5_max,t5_n5_errminus,t5_n5_errplus,t5_n10_x,t5_n10_mean,t5_n10_min,t5_n10_max,t5_n10_errminus,t5_n10_errplus,t5_n20_x,t5_n20_mean,t5_n20_min,t5_n20_max,t5_n20_errminus,t5_n20_errplus,t5_n50_x,t5_n50_mean,t5_n50_min,t5_n50_max,t5_n50_errminus,t5_n50_errplus,t20_n_seeds,t5_n_seeds
1,1,1,1.16,0.84,0.11123123123123121,0.6753953953953954,0.21337337337337337,0.7866266266266266,1.0,0.5958,0.0,1.0,0.008728728728728728,0.5944744744744745,0.3967967967967968,0.6032032032032033,1.0,0.7446,0.0,1.0,0.0,0.9913659470025129,0.9878844361602982,0.9953227315247896,0.003481510842214708,0.003956784522276657,0.0,0.996736971259014,0.9924050632911391,1.0,0.0043319079678748595,0.0032630287409860514,0.0,0.9962806050053892,0.9940000000000001,1.0,0.002280605005389069,0.003719394994610825,0.0,0.9991062678602312,0.9986842105263158,1.0,0.0004220573339153155,0.0008937321397688436,0.0,0.999834759560537,0.9997560975609756,0.9998857142857144,7.866199956141351e-05,5.0954725177354554e-05,0.0,0.9694367793467199,0.9648946840521565,0.9720386375190646,0.0045420952945633974,0.0026018581723447065,0.0,0.9862394041659813,0.9832134292565947,0.9886336154776302,0.0030259749093866084,0.002394211311648853,0.0,0.9933906902497392,0.9925211097708081,0.994638403990025,0.0008695804789311534,0.0012477137402857608,0.0,0.9967685522508296,0.9960891089108911,0.9972527472527473,0.0006794433399385236,0.0004841950019176533,0.0,0.9989662763351408,0.998860353130016,0.9991380686352754,0.00010592320512481379,0.0001717923001346433,5,5
2,2,5,2.16,1.84,0.04444373647990679,0.4144301394210185,0.5411261240990747,0.45887387590092527,1.0,0.8313200000000002,0.6,1.0,0.002991774372377495,0.2651257508113627,0.7318824748162598,0.2681175251837402,1.0,0.9047360000000001,0.6,1.0,1.0,0.4879831115585306,0.4793683138053999,0.4937801472454938,0.008614797753130676,0.0057970356869632145,0.2,0.9071496114239513,0.9037974683544305,0.910986547085202,0.0033521430695208077,0.003836935661250651,0.17027250667325103,0.9374419398192524,0.93630017452007,0.9382250580046405,0.0011417652991824179,0.0007831181853881208,0.1352427903883911,0.955201626470115,0.9548808832074375,0.9555164319248826,0.0003207432626775031,0.00031480545476758603,0.07882327028619564,0.9687718483106865,0.9685714285714285,0.9690685045948205,0.0002004197392579954,0.00029665628413400036,1.0,0.5962702956602183,0.5901366211262913,0.6009933774834437,0.006133674533926992,0.00472308182322545,0.2,0.926573128826712,0.9241570438799075,0.9286654135338345,0.002416084946804453,0.002092284707122527,0.1425638465608518,0.9507045930341758,0.9490318550905684,0.9521386200437091,0.0016727379436073386,0.001434027009533323,0.09653869313435552,0.9651450152461388,0.9649946921443736,0.9654755579171094,0.00015032310176521513,0.0003305426709705461,0.04880450047629069,0.9794767867827782,0.9793842830137727,0.9796428571428573,9.250376900549195e-05,0.0001660703600790958,5,5
3,3,10,3.16,2.84,0.024887206868690885,0.2721433474375221,0.7029694456937869,0.297030554306213,1.0,0.8992240000000001,0.7,1.0,0.0016033961585860059,0.1525403799605513,0.8458562238808627,0.15414377611913732,1.0,0.9451920000000001,0.8,1.0,nan,nan,nan,nan,nan,nan,0.3975015040828399,0.8498668121036882,0.8485063291139241,0.8520603015075378,0.0013604829897641002,0.002193489403849558,0.33357982318650625,0.8895583194284701,0.8885574018126888,0.8907343329488658,0.0010009176157812494,0.0011760135203957578,0.268101830386579,0.9012031799998127,0.8996582365003416,0.9021566025215658,0.0015449434994710964,0.0009534225217531223,0.2213017985405347,0.8852251057832611,0.8809523809523809,0.8906382978723406,0.004272724830880148,0.005413192089079533,nan,nan,nan,nan,nan,nan,0.3932480587164355,0.8676991764948412,0.8642118863049095,0.8715871979098629,0.0034872901899316577,0.0038880214150217585,0.30671507142735427,0.8918099422435788,0.8883647798742139,0.8959917780061667,0.0034451623693648736,0.004181835762587904,0.2501298119294386,0.9025497804269536,0.8982758620689654,0.9064159292035397,0.004273918357988182,0.003866148776586198,nan,nan,nan,nan,nan,nan,5,5
4,4,20,4.16,3.84,0.013392754723840808,0.16066215396452468,0.8259450913116346,0.17405490868836548,1.0,0.939222,0.85,1.0,0.000806299705107775,0.08338508576782165,0.9158086145270705,0.08419138547292943,1.0,0.9686,0.9,1.0,nan,nan,nan,nan,nan,nan,0.5964624584016692,0.7896152100990534,0.7858854860186418,0.7940721649484537,0.0037297240804116116,0.00445695484940023,0.509469717872211,0.8299694674973999,0.827603305785124,0.8336120401337793,0.0023661617122758827,0.0036425726363794597,0.4523684210526315,0.8100000000000002,0.8100000000000002,0.8100000000000002,0.0,0.0,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.5921884299790751,0.7970921376024016,0.7843601895734598,0.8064220183486239,0.012731948028941842,0.009329880746222319,0.49634450809737524,0.8311882868642024,0.8145454545454545,0.8411764705882353,0.01664283231874797,0.009988183724032873,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,5,5
5,5,50,5.16,4.84,0.006177650277678565,0.0711654031782934,0.9226569465440282,0.07734305345597196,1.0000000000000002,0.9690928000000001,0.92,1.0,0.0003821669065740778,0.03619407308840068,0.9634237600050252,0.03657623999497476,0.9999999999999999,0.9843448000000001,0.94,1.0,nan,nan,nan,nan,nan,nan,0.7959718955739685,0.7307317631099453,0.7189448441247003,0.7359267734553776,0.011786918985244976,0.005195010345432349,0.6992608349504901,0.762752276459173,0.7545454545454546,0.7714285714285714,0.008206821913718354,0.008676294969398368,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.7928236310059417,0.7557434749231472,0.7400000000000001,0.7827586206896551,0.015743474923147094,0.027015145766507875,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,5,5
6,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.0,0.6629784552365197,0.64,0.6885714285714283,0.022978455236519646,0.02559297333490862,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,5,5


==> figures/reach_rate_labels_mappo_black.dat <==
x y label
2 0 $8.6{\times}10^{8}$
2 1 $1.0{\times}10^{9}$
2 2 $1.2{\times}10^{9}$
2 3 $1.5{\times}10^{9}$


==> figures/reach_rate_labels_mappo_white.dat <==
x y label
0 0 $7.3{\times}10^{6}$
1 0 $1.6{\times}10^{8}$
0 1 $8.3{\times}10^{6}$
1 1 $1.8{\times}10^{8}$
0 2 $9.0{\times}10^{6}$
1 2 $2.1{\times}10^{8}$
0 3 $1.2{\times}10^{7}$
1 3 $2.6{\times}10^{8}$
0 4 $1.1{\times}10^{8}$


==> figures/reach_rate_labels_salt_black.dat <==
x y label
7 0 $5.6{\times}10^{8}$
7 1 $6.3{\times}10^{8}$
7 2 $7.3{\times}10^{8}$
7 3 $8.6{\times}10^{8}$
7 4 $1.5{\times}10^{9}$


==> figures/reach_rate_labels_salt_white.dat <==
x y label
0 0 $3.4{\times}10^{5}$
1 0 $1.1{\times}10^{6}$
2 0 $1.9{\times}10^{6}$
3 0 $3.3{\times}10^{6}$
4 0 $1.1{\times}10^{7}$
5 0 $3.8{\times}10^{7}$
6 0 $1.5{\times}10^{8}$
0 1 $4.0{\times}10^{5}$
1 1 $1.2{\times}10^{6}$
2 1 $2.2{\times}10^{6}$
3 1 $3.7{\times}10^{6}$
4 1 $1.3{\times}10^{7}$
5 1 $4.3{\times}10^{7}$
6 1 $1.6{\times}10^{8}$
0 2 $5.1{\times}10^{5}$
1 2 $1.5{\times}10^{6}$
2 2 $2.6{\times}10^{6}$
3 2 $4.4{\times}10^{6}$
4 2 $1.5{\times}10^{7}$
5 2 $5.1{\times}10^{7}$
6 2 $1.9{\times}10^{8}$
0 3 $6.5{\times}10^{5}$
1 3 $1.8{\times}10^{6}$
2 3 $3.0{\times}10^{6}$
3 3 $5.0{\times}10^{6}$
4 3 $1.8{\times}10^{7}$
5 3 $6.0{\times}10^{7}$
6 3 $2.3{\times}10^{8}$
0 4 $2.3{\times}10^{6}$
1 4 $3.3{\times}10^{7}$
2 4 $2.5{\times}10^{7}$
3 4 $1.7{\times}10^{7}$
4 4 $8.5{\times}10^{7}$
5 4 $1.8{\times}10^{8}$
6 4 $4.5{\times}10^{8}$

